Attention Prompt Tuning: Parameter-efficient Adaptation of Pre-trained Models for Spatiotemporal Modeling

In this paper, we introduce Attention Prompt Tuning (APT) - a computationally efficient variant of prompt tuning for video-based applications such as action recognition. Prompt tuning approaches involve injecting a set of learnable prompts along with data tokens during fine-tuning while keeping the backbone frozen. This approach greatly reduces the number of learnable parameters compared to full tuning. For image-based downstream tasks, normally a couple of learnable prompts achieve results close to those of full tuning. However, videos, which contain more complex spatiotemporal information, require hundreds of tunable prompts to achieve reasonably good results. This reduces the parameter efficiency observed in images and significantly increases latency and the number of floating-point operations (FLOPs) during inference. To tackle these issues, we directly inject the prompts into the keys and values of the non-local attention mechanism within the transformer block. Additionally, we introduce a novel prompt reparameterization technique to make APT more robust against hyperparameter selection. The proposed APT approach greatly reduces the number of FLOPs and latency while achieving a significant performance boost over the existing parameter-efficient tuning methods on UCF101, HMDB51, and SSv2 datasets for action recognition. The code and pre-trained models are available at https://github.com/wgcban/apt

==> figs/flops.txt <==
no apt vpt
1 180.5200 180.6300
2 180.5500 180.7700
4 180.6000 181.0600
8 180.7203 181.6300
16 180.9516 182.7800
32 181.4140 185.0800
48 181.8764 187.3900
64 182.3388 189.7100
128 184.1885 199.0734
256 187.8879 218.2616


==> figs/params.txt <==
no apt vpt
1 0.0400 0.1400
2 0.0439 0.1500
4 0.0470 0.1700
8 0.0532 0.2100
16 0.0657 0.2800
32 0.0907 0.4300
48 0.1156 0.5800
64 0.1406 0.7300
128 0.2404 1.3100
256 0.4401 2.4900

